Ductile fracture modeling by phase field, Hencky strain elasticity and finite J2 plasticity using nonlocal operator method

A phase field model for ductile fracture considering Hencky strain and finite J2 plasticity is presented using the nonlocal operator method. A variational derivation of J2 plasticity at finite strain with a phase field model is performed. The method includes a logarithmic strain tensor and an exponential mapping in the plasticity evolution. A spectral decomposition based algorithm for computing the first and second order derivatives of the composite matrix function is implemented. A consistent tangential stiffness matrix is derived and used in Newton-Raphson iterations. Several numerical examples are performed to validate the method, including notched single-edged plates with brittle fracture or ductile fracture and necking of a bar with/without phase field model.

==> highlights.txt <==
Highlights:
1. A variational derivation of finite strain J2 plasticity with phase field model is proposed.
2. The calculation of compound matrix functions and their first-order and second-order derivatives based on spectral decomposition is presented.
3. The method is implemented in the framework of the nonlocal operator method.
4. Both brittle fracture and ductile fractures are simulated in large deformation in 2D and 3D.
